Incorporating Features Learned by an Enhanced Deep Knowledge Tracing Model for STEM/Non-STEM Job Prediction

The 2017 ASSISTments Data Mining competition aims to use data from a longitudinal study for predicting a brand-new outcome of students which had never been studied before by the educational data mining research community. Specifically, it facilitates research in developing predictive models that predict whether the first job of a student out of college belongs to a STEM (the acronym for science, technology, engineering, and mathematics) field. This is based on the student's learning history on the ASSISTments blended learning platform in the form of extensive clickstream data gathered during the middle school years. To tackle this challenge, we first estimate the expected knowledge state of students with respect to different mathematical skills using a deep knowledge tracing (DKT) model and an enhanced DKT (DKT+) model. We then combine the features corresponding to the DKT/DKT+ expected knowledge state with other features extracted directly from the student profile in the dataset to train several machine learning models for the STEM/non-STEM job prediction. Our experiments show that models trained with the combined features generally perform better than the models trained with the student profile alone. Detailed analysis of the student's knowledge state reveals that, when compared with non-STEM students, STEM students generally show a higher mastery level and a higher learning gain in mathematics.

==> experiment_params.csv <==
name,params
LR,{Lasso regression}
LR-DKT,{Ridge regression}
LR-DKT+,{Ridge regression}
SVM,{$C$: 3.0, $\gamma$: 30.0}
SVM-DKT,{$C$: 1.0, $\gamma$: 1.0}
SVM-DKT+,{$C$: 1.0, $\gamma$: 3.0}
GBDT,{max_depth: 4, min_samples_leaf: 3, n_estimators: 350}
GBDT-DKT,{max_depth: 5, min_samples_leaf: 2, n_estimators: 350}
GBDT-DKT+,{max_depth: 4, min_samples_leaf: 4, n_estimators: 400}
ANN,{hidden layer sizes: (128,16, 256)}
ANN-DKT,{hidden layer sizes: (128,16, 128)}
ANN-DKT+,{hidden layer sizes: (256,64, 256)}
LDA,{solver: LSQR}
LDA-DKT,{solver: SVD,  tol: $1 \times 10^{-8}$}
LDA-DKT+,{solver: LSQR}
QDA,{tol: $1 \times 10^{-8}$}
QDA-DKT,{tol: $1 \times 10^{-8}$}
QDA-DKT+,{tol: $1 \times 10^{-8}$}


==> experiment_score.csv <==
name,AUC,RMSE,AUCRMSE,Accuracy,Precision,Recall,F,AP
LR,0.542 $\pm$ 0.030,0.561 $\pm$ 0.028,0.990 $\pm$ 0.059,0.685 $\pm$ 0.031,0.687 $\pm$ 0.270,0.141 $\pm$ 0.029,0.210 $\pm$ 0.069,0.498 $\pm$ 0.085
LR-DKT,0.597 $\pm$ 0.030,0.522 $\pm$ 0.021,1.075 $\pm$ 0.051,0.727 $\pm$ 0.022,0.803 $\pm$ 0.130,0.224 $\pm$ 0.058,0.346 $\pm$ 0.073,0.560 $\pm$ 0.081
LR-DKT+,0.583 $\pm$ 0.033,0.537 $\pm$ 0.019,1.046 $\pm$ 0.051,0.712 $\pm$ 0.021,0.728 $\pm$ 0.168,0.212 $\pm$ 0.080,0.316 $\pm$ 0.096,0.562 $\pm$ 0.093
SVM,0.800 $\pm$ 0.038,0.365 $\pm$ 0.037,1.435 $\pm$ 0.075,0.865 $\pm$ 0.027,0.963 $\pm$ 0.045,0.612 $\pm$ 0.071,0.746 $\pm$ 0.059,0.773 $\pm$ 0.065
SVM-DKT,0.800 $\pm$ 0.034,0.360 $\pm$ 0.032,1.440 $\pm$ 0.066,0.869 $\pm$ 0.022,1.000 $\pm$ 0.000,0.600 $\pm$ 0.069,0.748 $\pm$ 0.053,0.783 $\pm$ 0.061
SVM-DKT+,0.800 $\pm$ 0.034,0.360 $\pm$ 0.032,1.440 $\pm$ 0.066,0.869 $\pm$ 0.022,1.000 $\pm$ 0.000,0.600 $\pm$ 0.069,0.748 $\pm$ 0.053,0.792 $\pm$ 0.064
GBDT,0.743 $\pm$ 0.046,0.469 $\pm$ 0.059,1.344 $\pm$ 0.084,0.796 $\pm$ 0.051,0.697 $\pm$ 0.074,0.647 $\pm$ 0.083,0.647 $\pm$ 0.058,0.753 $\pm$ 0.037
GBDT-DKT,0.732 $\pm$ 0.046,0.470 $\pm$ 0.044,1.268 $\pm$ 0.092,0.765 $\pm$ 0.043,0.669 $\pm$ 0.087,0.624 $\pm$ 0.080,0.668 $\pm$ 0.074,0.791 $\pm$ 0.044
GBDT-DKT+,0.769 $\pm$ 0.043,0.419 $\pm$ 0.073,1.349 $\pm$ 0.137,0.812 $\pm$ 0.062,0.782 $\pm$ 0.128,0.635 $\pm$ 0.058,0.687 $\pm$ 0.069,0.814 $\pm$ 0.044
ANN,0.500 $\pm$ 0.000,0.572 $\pm$ 0.000,0.938 $\pm$ 0.019,0.673 $\pm$ 0.000,0.000 $\pm$ 0.000,0.082 $\pm$ 0.165,0.000 $\pm$ 0.000,0.407 $\pm$ 0.041
ANN-DKT,0.503 $\pm$ 0.006,0.572 $\pm$ 0.000,0.928 $\pm$ 0.000,0.673 $\pm$ 0.000,0.200 $\pm$ 0.400,0.024 $\pm$ 0.047,0.000 $\pm$ 0.000,0.396 $\pm$ 0.037
ANN-DKT+,0.500 $\pm$ 0.000,0.572 $\pm$ 0.000,0.928 $\pm$ 0.000,0.673 $\pm$ 0.000,0.000 $\pm$ 0.000,0.000 $\pm$ 0.000,0.000 $\pm$ 0.000,0.387 $\pm$ 0.026
LDA,0.551 $\pm$ 0.046,0.560 $\pm$ 0.041,0.991 $\pm$ 0.087,0.685 $\pm$ 0.048,0.675 $\pm$ 0.292,0.165 $\pm$ 0.069,0.252 $\pm$ 0.087,0.496 $\pm$ 0.093
LDA-DKT,0.595 $\pm$ 0.033,0.587 $\pm$ 0.041,1.008 $\pm$ 0.074,0.654 $\pm$ 0.047,0.483 $\pm$ 0.086,0.424 $\pm$ 0.024,0.447 $\pm$ 0.032,0.441 $\pm$ 0.038
LDA-DKT+,0.594 $\pm$ 0.065,0.573 $\pm$ 0.051,1.021 $\pm$ 0.114,0.669 $\pm$ 0.056,0.495 $\pm$ 0.129,0.376 $\pm$ 0.109,0.424 $\pm$ 0.107,0.478 $\pm$ 0.066
QDA,0.616 $\pm$ 0.073,0.589 $\pm$ 0.060,1.027 $\pm$ 0.131,0.650 $\pm$ 0.075,0.479 $\pm$ 0.088,0.518 $\pm$ 0.094,0.493 $\pm$ 0.081,0.489 $\pm$ 0.067
QDA-DKT,0.800 $\pm$ 0.034,0.360 $\pm$ 0.032,1.440 $\pm$ 0.066,0.869 $\pm$ 0.022,1.000 $\pm$ 0.000,0.600 $\pm$ 0.069,0.748 $\pm$ 0.053,0.771 $\pm$ 0.041
QDA-DKT+,0.800 $\pm$ 0.034,0.360 $\pm$ 0.032,1.440 $\pm$ 0.066,0.869 $\pm$ 0.022,1.000 $\pm$ 0.000,0.600 $\pm$ 0.069,0.748 $\pm$ 0.053,0.822 $\pm$ 0.054


==> incorporating-features-learned (3)/experiment_params.csv <==
name,params
LR,{Lasso regression}
LR-DKT,{Ridge regression}
LR-DKT+,{Ridge regression}
SVM,{$C$: 3.0, $\gamma$: 30.0}
SVM-DKT,{$C$: 1.0, $\gamma$: 1.0}
SVM-DKT+,{$C$: 1.0, $\gamma$: 3.0}
GBDT,{max_depth: 4, min_samples_leaf: 3, n_estimators: 350}
GBDT-DKT,{max_depth: 5, min_samples_leaf: 2, n_estimators: 350}
GBDT-DKT+,{max_depth: 4, min_samples_leaf: 4, n_estimators: 400}
ANN,{hidden layer sizes: (128,16, 256)}
ANN-DKT,{hidden layer sizes: (128,16, 128)}
ANN-DKT+,{hidden layer sizes: (256,64, 256)}
LDA,{solver: LSQR}
LDA-DKT,{solver: SVD,  tol: $1 \times 10^{-8}$}
LDA-DKT+,{solver: LSQR}
QDA,{tol: $1 \times 10^{-8}$}
QDA-DKT,{tol: $1 \times 10^{-8}$}
QDA-DKT+,{tol: $1 \times 10^{-8}$}


==> incorporating-features-learned (3)/experiment_score.csv <==
name,AUC,RMSE,AUCRMSE,Accuracy,Precision,Recall,F,AP
LR,0.542 $\pm$ 0.030,0.561 $\pm$ 0.028,0.990 $\pm$ 0.059,0.685 $\pm$ 0.031,0.687 $\pm$ 0.270,0.141 $\pm$ 0.029,0.210 $\pm$ 0.069,0.498 $\pm$ 0.085
LR-DKT,0.597 $\pm$ 0.030,0.522 $\pm$ 0.021,1.075 $\pm$ 0.051,0.727 $\pm$ 0.022,0.803 $\pm$ 0.130,0.224 $\pm$ 0.058,0.346 $\pm$ 0.073,0.560 $\pm$ 0.081
LR-DKT+,0.583 $\pm$ 0.033,0.537 $\pm$ 0.019,1.046 $\pm$ 0.051,0.712 $\pm$ 0.021,0.728 $\pm$ 0.168,0.212 $\pm$ 0.080,0.316 $\pm$ 0.096,0.562 $\pm$ 0.093
SVM,0.800 $\pm$ 0.038,0.365 $\pm$ 0.037,1.435 $\pm$ 0.075,0.865 $\pm$ 0.027,0.963 $\pm$ 0.045,0.612 $\pm$ 0.071,0.746 $\pm$ 0.059,0.773 $\pm$ 0.065
SVM-DKT,0.800 $\pm$ 0.034,0.360 $\pm$ 0.032,1.440 $\pm$ 0.066,0.869 $\pm$ 0.022,1.000 $\pm$ 0.000,0.600 $\pm$ 0.069,0.748 $\pm$ 0.053,0.783 $\pm$ 0.061
SVM-DKT+,0.800 $\pm$ 0.034,0.360 $\pm$ 0.032,1.440 $\pm$ 0.066,0.869 $\pm$ 0.022,1.000 $\pm$ 0.000,0.600 $\pm$ 0.069,0.748 $\pm$ 0.053,0.792 $\pm$ 0.064
GBDT,0.743 $\pm$ 0.046,0.469 $\pm$ 0.059,1.344 $\pm$ 0.084,0.796 $\pm$ 0.051,0.697 $\pm$ 0.074,0.647 $\pm$ 0.083,0.647 $\pm$ 0.058,0.753 $\pm$ 0.037
GBDT-DKT,0.732 $\pm$ 0.046,0.470 $\pm$ 0.044,1.268 $\pm$ 0.092,0.765 $\pm$ 0.043,0.669 $\pm$ 0.087,0.624 $\pm$ 0.080,0.668 $\pm$ 0.074,0.791 $\pm$ 0.044
GBDT-DKT+,0.769 $\pm$ 0.043,0.419 $\pm$ 0.073,1.349 $\pm$ 0.137,0.812 $\pm$ 0.062,0.782 $\pm$ 0.128,0.635 $\pm$ 0.058,0.687 $\pm$ 0.069,0.814 $\pm$ 0.044
ANN,0.500 $\pm$ 0.000,0.572 $\pm$ 0.000,0.938 $\pm$ 0.019,0.673 $\pm$ 0.000,0.000 $\pm$ 0.000,0.082 $\pm$ 0.165,0.000 $\pm$ 0.000,0.407 $\pm$ 0.041
ANN-DKT,0.503 $\pm$ 0.006,0.572 $\pm$ 0.000,0.928 $\pm$ 0.000,0.673 $\pm$ 0.000,0.200 $\pm$ 0.400,0.024 $\pm$ 0.047,0.000 $\pm$ 0.000,0.396 $\pm$ 0.037
ANN-DKT+,0.500 $\pm$ 0.000,0.572 $\pm$ 0.000,0.928 $\pm$ 0.000,0.673 $\pm$ 0.000,0.000 $\pm$ 0.000,0.000 $\pm$ 0.000,0.000 $\pm$ 0.000,0.387 $\pm$ 0.026
LDA,0.551 $\pm$ 0.046,0.560 $\pm$ 0.041,0.991 $\pm$ 0.087,0.685 $\pm$ 0.048,0.675 $\pm$ 0.292,0.165 $\pm$ 0.069,0.252 $\pm$ 0.087,0.496 $\pm$ 0.093
LDA-DKT,0.595 $\pm$ 0.033,0.587 $\pm$ 0.041,1.008 $\pm$ 0.074,0.654 $\pm$ 0.047,0.483 $\pm$ 0.086,0.424 $\pm$ 0.024,0.447 $\pm$ 0.032,0.441 $\pm$ 0.038
LDA-DKT+,0.594 $\pm$ 0.065,0.573 $\pm$ 0.051,1.021 $\pm$ 0.114,0.669 $\pm$ 0.056,0.495 $\pm$ 0.129,0.376 $\pm$ 0.109,0.424 $\pm$ 0.107,0.478 $\pm$ 0.066
QDA,0.616 $\pm$ 0.073,0.589 $\pm$ 0.060,1.027 $\pm$ 0.131,0.650 $\pm$ 0.075,0.479 $\pm$ 0.088,0.518 $\pm$ 0.094,0.493 $\pm$ 0.081,0.489 $\pm$ 0.067
QDA-DKT,0.800 $\pm$ 0.034,0.360 $\pm$ 0.032,1.440 $\pm$ 0.066,0.869 $\pm$ 0.022,1.000 $\pm$ 0.000,0.600 $\pm$ 0.069,0.748 $\pm$ 0.053,0.771 $\pm$ 0.041
QDA-DKT+,0.800 $\pm$ 0.034,0.360 $\pm$ 0.032,1.440 $\pm$ 0.066,0.869 $\pm$ 0.022,1.000 $\pm$ 0.000,0.600 $\pm$ 0.069,0.748 $\pm$ 0.053,0.822 $\pm$ 0.054


==> incorporating-features-learned (3)/results/best_params.csv <==
model,params
GBDT-SP,{max\_depth: 2, min\_samples\_leaf: 5, n\_estimators: 25}
GBDT-DKT,{max\_depth: 3, min\_samples\_leaf: 2, n\_estimators: 25}
GBDT-DKT+,{max\_depth: 8, min\_samples\_leaf: 10, n\_estimators: 10}
GBDT-DKT\&SP,{max\_depth: 2, min\_samples\_leaf: 2, n\_estimators: 50}
GBDT-DKT+\&SP,{max\_depth: 3, min\_samples\_leaf: 5, n\_estimators: 120}
LDA-SP,{solver: SVD}
LDA-DKT,{solver: SVD}
LDA-DKT+,{solver: SVD}
LDA-DKT\&SP,{solver: SVD}
LDA-DKT+\&SP,{solver: SVD}
LR-SP,{$C$: 10.0, penalty: $L1$}
LR-DKT,{$C$: 1.0, penalty: $L2$}
LR-DKT+,{$C$: 100.0, penalty: $L1$}
LR-DKT\&SP,{$C$: 10.0, penalty: $L2$}
LR-DKT+\&SP,{$C$: 10.0, penalty: $L2$}
SVM-SP,{$C$: 0.001}
SVM-DKT,{$C$: 0.001}
SVM-DKT+,{$C$: 100.0}
SVM-DKT\&SP,{$C$: 0.001}
SVM-DKT+\&SP,{$C$: 10.0}


==> incorporating-features-learned (3)/results/fs_best_params.csv <==
model,params
GBDT-SP,{max\_depth: 3, min\_samples\_leaf: 5, n\_estimators: 10}
GBDT-DKT,{max\_depth: 3, min\_samples\_leaf: 1, n\_estimators: 25}
GBDT-DKT+,{max\_depth: 2, min\_samples\_leaf: 2, n\_estimators: 50}
GBDT-DKT\&SP,{max\_depth: 3, min\_samples\_leaf: 1, n\_estimators: 25}
GBDT-DKT+\&SP,{max\_depth: 5, min\_samples\_leaf: 10, n\_estimators: 120}
LDA-SP,{solver: SVD}
LDA-DKT,{solver: SVD}
LDA-DKT+,{solver: SVD}
LDA-DKT\&SP,{solver: SVD}
LDA-DKT+\&SP,{solver: SVD}
LR-SP,{$C$: 100.0, penalty: $L1$}
LR-DKT,{$C$: 100.0, penalty: $L1$}
LR-DKT+,{$C$: 100.0, penalty: $L1$}
LR-DKT\&SP,{$C$: 100.0, penalty: $L1$}
LR-DKT+\&SP,{$C$: 100.0, penalty: $L1$}


==> incorporating-features-learned (3)/results/fs_test_score.csv <==
model,AP,AUC,AUC+(1-RMSE),RMSE
GBDT-SP,0.301 $\pm$ 0.080,0.532 $\pm$ 0.103,1.096 $\pm$ 0.108,0.436 $\pm$ 0.009
GBDT-DKT,0.321 $\pm$ 0.106,0.551 $\pm$ 0.138,1.110 $\pm$ 0.159,0.441 $\pm$ 0.023
GBDT-DKT+,0.438 $\pm$ 0.144,0.637 $\pm$ 0.109,1.216 $\pm$ 0.134,\underline{0.422 $\pm$ 0.029}
GBDT-DKT\&SP,0.383 $\pm$ 0.109,0.605 $\pm$ 0.050,1.180 $\pm$ 0.062,0.425 $\pm$ 0.017
GBDT-DKT+\&SP,\underline{0.455 $\pm$ 0.142},\underline{0.668 $\pm$ 0.074},\underline{1.235 $\pm$ 0.117},0.434 $\pm$ 0.047
LDA-SP,0.392 $\pm$ 0.176,0.641 $\pm$ 0.144,1.214 $\pm$ 0.171,0.427 $\pm$ 0.028
LDA-DKT,0.426 $\pm$ 0.046,0.650 $\pm$ 0.066,1.229 $\pm$ 0.078,0.420 $\pm$ 0.014
LDA-DKT+,0.406 $\pm$ 0.123,0.608 $\pm$ 0.109,1.148 $\pm$ 0.148,0.460 $\pm$ 0.039
LDA-DKT\&SP,\underline{0.448 $\pm$ 0.139},\underline{0.685 $\pm$ 0.089},\underline{1.267 $\pm$ 0.118},\underline{0.418 $\pm$ 0.028}
LDA-DKT+\&SP,0.403 $\pm$ 0.173,0.629 $\pm$ 0.123,1.203 $\pm$ 0.148,0.426 $\pm$ 0.028
LR-SP,0.392 $\pm$ 0.176,0.641 $\pm$ 0.144,1.215 $\pm$ 0.168,0.426 $\pm$ 0.025
LR-DKT,0.382 $\pm$ 0.056,0.628 $\pm$ 0.053,1.201 $\pm$ 0.060,0.427 $\pm$ 0.008
LR-DKT+,0.374 $\pm$ 0.125,0.605 $\pm$ 0.090,1.142 $\pm$ 0.135,0.464 $\pm$ 0.048
LR-DKT\&SP,\textbf{0.458 $\pm$ 0.132},\textbf{0.694 $\pm$ 0.089},\textbf{1.280 $\pm$ 0.107},\textbf{0.414 $\pm$ 0.023}
LR-DKT+\&SP,0.390 $\pm$ 0.142,0.641 $\pm$ 0.080,1.184 $\pm$ 0.124,0.457 $\pm$ 0.044


==> incorporating-features-learned (3)/results/fs_train_score.csv <==
model,AP,AUC,AUC+(1-RMSE),RMSE
GBDT-SP,0.665 $\pm$ 0.063,0.835 $\pm$ 0.029,1.440 $\pm$ 0.030,0.394 $\pm$ 0.003
GBDT-DKT,0.968 $\pm$ 0.017,0.985 $\pm$ 0.006,1.668 $\pm$ 0.020,0.317 $\pm$ 0.015
GBDT-DKT+,0.793 $\pm$ 0.017,0.893 $\pm$ 0.007,1.536 $\pm$ 0.017,0.357 $\pm$ 0.011
GBDT-DKT\&SP,0.653 $\pm$ 0.047,0.816 $\pm$ 0.023,1.431 $\pm$ 0.030,0.385 $\pm$ 0.007
GBDT-DKT+\&SP,\textbf{1.000 $\pm$ 0.000},\textbf{1.000 $\pm$ 0.000},\textbf{1.961 $\pm$ 0.007},\textbf{0.039 $\pm$ 0.007}
LDA-SP,0.369 $\pm$ 0.047,0.642 $\pm$ 0.037,1.217 $\pm$ 0.042,0.425 $\pm$ 0.006
LDA-DKT,0.433 $\pm$ 0.021,0.675 $\pm$ 0.017,1.260 $\pm$ 0.019,0.415 $\pm$ 0.003
LDA-DKT+,\underline{0.694 $\pm$ 0.036},\underline{0.838 $\pm$ 0.022},\underline{1.481 $\pm$ 0.030},\underline{0.357 $\pm$ 0.010}
LDA-DKT\&SP,0.455 $\pm$ 0.037,0.700 $\pm$ 0.023,1.290 $\pm$ 0.030,0.411 $\pm$ 0.007
LDA-DKT+\&SP,0.452 $\pm$ 0.042,0.682 $\pm$ 0.015,1.270 $\pm$ 0.020,0.412 $\pm$ 0.005
LR-SP,0.369 $\pm$ 0.047,0.642 $\pm$ 0.037,1.218 $\pm$ 0.042,0.424 $\pm$ 0.006
LR-DKT,0.422 $\pm$ 0.029,0.671 $\pm$ 0.008,1.255 $\pm$ 0.010,0.416 $\pm$ 0.002
LR-DKT+,0.695 $\pm$ 0.046,0.844 $\pm$ 0.026,1.488 $\pm$ 0.038,0.356 $\pm$ 0.013
LR-DKT\&SP,0.493 $\pm$ 0.032,0.732 $\pm$ 0.019,1.329 $\pm$ 0.024,0.403 $\pm$ 0.006
LR-DKT+\&SP,\underline{0.721 $\pm$ 0.042},\underline{0.857 $\pm$ 0.018},\underline{1.510 $\pm$ 0.031},\underline{0.347 $\pm$ 0.013}


==> incorporating-features-learned (3)/results/static_features_t_test.csv <==
name,tscore,pvalue,Cohend,STEMavg,NonSTEMavg,STEMstd,NonSTEMstd
AveCarelessness,-4.56,0,-0.47,0.15,0.12,0.08,0.07
AveKnow,-4.39,0,-0.45,0.29,0.22,0.16,0.14
AveCorrect,-4.26,0,-0.44,0.48,0.42,0.14,0.13
AveResGaming,2.31,0.02,0.26,0.08,0.11,0.1,0.13
AveResFrust,1.74,0.08,0.18,0.12,0.13,0.05,0.05
AveResEngcon,-1.13,0.26,-0.13,0.65,0.65,0.03,0.03
NumActions,0.65,0.52,0.07,518.26,545.29,346.01,406.33
AveResOfftask,-0.2,0.84,-0.02,0.22,0.22,0.08,0.09
AveResConf,0.08,0.94,0.01,0.11,0.11,0.04,0.04
AveResBored,-0.03,0.97,0,0.25,0.25,0.03,0.03


==> incorporating-features-learned (3)/results/test_score.csv <==
model,AP,AUC,AUC+(1-RMSE),RMSE
GBDT-SP,0.317 $\pm$ 0.078,0.530 $\pm$ 0.079,1.092 $\pm$ 0.085,0.438 $\pm$ 0.008
GBDT-DKT,0.322 $\pm$ 0.106,0.550 $\pm$ 0.122,1.109 $\pm$ 0.146,0.441 $\pm$ 0.025
GBDT-DKT+,\underline{0.379 $\pm$ 0.080},\underline{0.608 $\pm$ 0.026},\underline{1.178 $\pm$ 0.034},\underline{0.430 $\pm$ 0.011}
GBDT-DKT\&SP,0.306 $\pm$ 0.089,0.540 $\pm$ 0.107,1.091 $\pm$ 0.134,0.449 $\pm$ 0.029
GBDT-DKT+\&SP,0.361 $\pm$ 0.068,0.587 $\pm$ 0.090,1.132 $\pm$ 0.115,0.455 $\pm$ 0.036
LDA-SP,\underline{0.351 $\pm$ 0.103},\underline{0.594 $\pm$ 0.080},\underline{1.160 $\pm$ 0.097},\underline{0.434 $\pm$ 0.020}
LDA-DKT,0.310 $\pm$ 0.097,0.536 $\pm$ 0.080,1.035 $\pm$ 0.100,0.501 $\pm$ 0.029
LDA-DKT+,0.347 $\pm$ 0.098,0.559 $\pm$ 0.117,1.076 $\pm$ 0.158,0.483 $\pm$ 0.041
LDA-DKT\&SP,0.324 $\pm$ 0.067,0.546 $\pm$ 0.097,1.042 $\pm$ 0.112,0.504 $\pm$ 0.025
LDA-DKT+\&SP,0.344 $\pm$ 0.070,0.552 $\pm$ 0.083,1.063 $\pm$ 0.102,0.489 $\pm$ 0.019
LR-SP,0.347 $\pm$ 0.123,0.595 $\pm$ 0.109,1.164 $\pm$ 0.129,\underline{0.431 $\pm$ 0.021}
LR-DKT,0.321 $\pm$ 0.038,0.545 $\pm$ 0.081,1.111 $\pm$ 0.093,0.434 $\pm$ 0.013
LR-DKT+,0.369 $\pm$ 0.134,0.605 $\pm$ 0.089,1.141 $\pm$ 0.135,0.464 $\pm$ 0.048
LR-DKT\&SP,0.341 $\pm$ 0.110,0.582 $\pm$ 0.153,1.141 $\pm$ 0.187,0.442 $\pm$ 0.036
LR-DKT+\&SP,\underline{0.378 $\pm$ 0.096},\textbf{0.623 $\pm$ 0.100},\textbf{1.191 $\pm$ 0.118},0.432 $\pm$ 0.021
SVM-SP,0.311 $\pm$ 0.214,0.506 $\pm$ 0.176,1.056 $\pm$ 0.202,0.450 $\pm$ 0.044
SVM-DKT,0.343 $\pm$ 0.128,0.575 $\pm$ 0.133,1.143 $\pm$ 0.139,0.432 $\pm$ 0.007
SVM-DKT+,\textbf{0.394 $\pm$ 0.106},0.593 $\pm$ 0.088,1.167 $\pm$ 0.095,0.426 $\pm$ 0.008
SVM-DKT\&SP,0.301 $\pm$ 0.128,0.532 $\pm$ 0.164,1.099 $\pm$ 0.175,0.434 $\pm$ 0.013
SVM-DKT+\&SP,0.383 $\pm$ 0.090,\underline{0.596 $\pm$ 0.110},\underline{1.168 $\pm$ 0.115},\textbf{0.429 $\pm$ 0.008}


==> incorporating-features-learned (3)/results/train_score.csv <==
model,AP,AUC,AUC+(1-RMSE),RMSE
GBDT-SP,0.674 $\pm$ 0.038,0.833 $\pm$ 0.015,1.445 $\pm$ 0.017,0.388 $\pm$ 0.002
GBDT-DKT,0.970 $\pm$ 0.024,0.986 $\pm$ 0.009,1.669 $\pm$ 0.025,0.317 $\pm$ 0.020
GBDT-DKT+,0.981 $\pm$ 0.023,0.995 $\pm$ 0.004,1.704 $\pm$ 0.028,0.291 $\pm$ 0.024
GBDT-DKT\&SP,0.947 $\pm$ 0.032,0.975 $\pm$ 0.015,1.661 $\pm$ 0.026,0.315 $\pm$ 0.011
GBDT-DKT+\&SP,\textbf{1.000 $\pm$ 0.000},\textbf{1.000 $\pm$ 0.000},\textbf{1.905 $\pm$ 0.020},\textbf{0.095 $\pm$ 0.020}
LDA-SP,0.389 $\pm$ 0.031,0.668 $\pm$ 0.021,1.247 $\pm$ 0.024,0.421 $\pm$ 0.004
LDA-DKT,0.686 $\pm$ 0.027,0.846 $\pm$ 0.018,1.489 $\pm$ 0.026,0.357 $\pm$ 0.008
LDA-DKT+,0.708 $\pm$ 0.040,0.849 $\pm$ 0.024,1.496 $\pm$ 0.033,0.353 $\pm$ 0.010
LDA-DKT\&SP,0.730 $\pm$ 0.026,0.864 $\pm$ 0.016,1.521 $\pm$ 0.023,0.343 $\pm$ 0.007
LDA-DKT+\&SP,0.739 $\pm$ 0.038,0.867 $\pm$ 0.013,1.528 $\pm$ 0.025,0.339 $\pm$ 0.013
LR-SP,0.381 $\pm$ 0.034,0.656 $\pm$ 0.021,1.234 $\pm$ 0.025,0.422 $\pm$ 0.004
LR-DKT,0.465 $\pm$ 0.017,0.697 $\pm$ 0.023,1.284 $\pm$ 0.026,0.413 $\pm$ 0.003
LR-DKT+,\underline{0.695 $\pm$ 0.045},\underline{0.844 $\pm$ 0.026},\underline{1.488 $\pm$ 0.038},\underline{0.356 $\pm$ 0.013}
LR-DKT\&SP,0.607 $\pm$ 0.026,0.797 $\pm$ 0.028,1.415 $\pm$ 0.036,0.382 $\pm$ 0.009
LR-DKT+\&SP,0.585 $\pm$ 0.042,0.796 $\pm$ 0.018,1.409 $\pm$ 0.023,0.387 $\pm$ 0.007
SVM-SP,0.282 $\pm$ 0.062,0.508 $\pm$ 0.058,1.060 $\pm$ 0.073,0.448 $\pm$ 0.045
SVM-DKT,0.364 $\pm$ 0.063,0.576 $\pm$ 0.094,1.144 $\pm$ 0.097,0.432 $\pm$ 0.004
SVM-DKT+,\underline{0.544 $\pm$ 0.046},\underline{0.727 $\pm$ 0.033},\underline{1.313 $\pm$ 0.036},\underline{0.414 $\pm$ 0.013}
SVM-DKT\&SP,0.306 $\pm$ 0.063,0.539 $\pm$ 0.080,1.105 $\pm$ 0.083,0.434 $\pm$ 0.004
SVM-DKT+\&SP,0.426 $\pm$ 0.025,0.672 $\pm$ 0.012,1.250 $\pm$ 0.015,0.422 $\pm$ 0.006


==> incorporating-features-learned (3)/static_features_t_test.csv <==
name,tscore,pvalue,Cohend,STEMavg,NonSTEMavg,STEMstd,NonSTEMstd
AveCarelessness,-4.56,0.00,-0.47,0.15,0.12,0.08,0.07
AveKnow,-4.39,0.00,-0.45,0.29,0.22,0.16,0.14
AveCorrect,-4.26,0.00,-0.44,0.48,0.42,0.14,0.13
AveResGaming,2.31,0.02,0.26,0.08,0.11,0.1,0.13
AveResFrust,1.74,0.08,0.18,0.12,0.13,0.05,0.05
AveResEngcon,-1.13,0.26,-0.13,0.65,0.65,0.03,0.03
NumActions,0.65,0.52,0.07,518.26,545.29,346.01,406.33
AveResOfftask,-0.20,0.84,-0.02,0.22,0.22,0.08,0.09
AveResConf,0.08,0.94,0.01,0.11,0.11,0.04,0.04
AveResBored,-0.03,0.97,0.00,0.25,0.25,0.03,0.03


==> results/static_features_t_test.csv <==
name,tscore,pvalue,Cohend,STEMavg,NonSTEMavg,STEMstd,NonSTEMstd
AveCarelessness,-4.56,0,-0.47,0.15,0.12,0.08,0.07
AveKnow,-4.39,0,-0.45,0.29,0.22,0.16,0.14
AveCorrect,-4.26,0,-0.44,0.48,0.42,0.14,0.13
AveResGaming,2.31,0.02,0.26,0.08,0.11,0.1,0.13
AveResFrust,1.74,0.08,0.18,0.12,0.13,0.05,0.05
AveResEngcon,-1.13,0.26,-0.13,0.65,0.65,0.03,0.03
NumActions,0.65,0.52,0.07,518.26,545.29,346.01,406.33
AveResOfftask,-0.2,0.84,-0.02,0.22,0.22,0.08,0.09
AveResConf,0.08,0.94,0.01,0.11,0.11,0.04,0.04
AveResBored,-0.03,0.97,0,0.25,0.25,0.03,0.03


==> static_features_t_test.csv <==
name,tscore,pvalue,Cohend,STEMavg,NonSTEMavg,STEMstd,NonSTEMstd
AveCarelessness,-4.56,0.00,-0.47,0.15,0.12,0.08,0.07
AveKnow,-4.39,0.00,-0.45,0.29,0.22,0.16,0.14
AveCorrect,-4.26,0.00,-0.44,0.48,0.42,0.14,0.13
AveResGaming,2.31,0.02,0.26,0.08,0.11,0.1,0.13
AveResFrust,1.74,0.08,0.18,0.12,0.13,0.05,0.05
AveResEngcon,-1.13,0.26,-0.13,0.65,0.65,0.03,0.03
NumActions,0.65,0.52,0.07,518.26,545.29,346.01,406.33
AveResOfftask,-0.20,0.84,-0.02,0.22,0.22,0.08,0.09
AveResConf,0.08,0.94,0.01,0.11,0.11,0.04,0.04
AveResBored,-0.03,0.97,0.00,0.25,0.25,0.03,0.03

